Ethical Quantum Computing: A Roadmap

Quantum information technologies, covering quantum computing, quantum communication and quantum sensing, are among the most significant technologies to emerge in recent decades, offering the promise of paradigm-shifting computational capacity with significant ethical consequences. On a technical level, the unique features of quantum information processing have consequences for the imposition of fairness and ethical constraints on computation. Despite its significance, little if no structured research has been undertaken into the ethical implications of such quantum technologies. In this paper, we fill this gap in the literature by presenting a roadmap for ethical quantum computing (and quantum information processing more generally) that sets out prospective research programmes. We summarise the key elements of quantum information processing (focusing on quantum computation) relevant to ethical analysis and set-out taxonomies for use by researchers considering the ethics of quantum technologies. In particular, we demonstrate how the unique features of quantum information processing gives rise to distinct ethical consequences (including in the context of machine learning). We situate quantum ethics at the cross-disciplinary intersection of quantum information science, technology ethics and moral philosophy to assess the impacts of this newly emerging technology. We provide specific examples of how the emergence of quantum technologies gives rise to normative and distributional ethical challenges. Finally, we set out prospective research directions to help inaugurate the cross-disciplinary field of the ethics of quantum computing.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


